Nightshade: Prompt-Specific Poisoning Attacks on Text-to-Image Generative Models

Data poisoning attacks manipulate training data to introduce unexpected behaviors into machine learning models at training time. For text-to-image generative models with massive training datasets, current understanding of poisoning attacks suggests that a successful attack would require injecting millions of poison samples into their training pipeline. In this paper, we show that poisoning attacks can be successful on generative models. We observe that training data per concept can be quite limited in these models, making them vulnerable to prompt-specific poisoning attacks, which target a model's ability to respond to individual prompts. We introduce Nightshade, an optimized prompt-specific poisoning attack where poison samples look visually identical to benign images with matching text prompts. Nightshade poison samples are also optimized for potency and can corrupt an Stable Diffusion SDXL prompt in <100 poison samples. Nightshade poison effects "bleed through" to related concepts, and multiple attacks can composed together in a single prompt. Surprisingly, we show that a moderate number of Nightshade attacks can destabilize general features in a text-to-image generative model, effectively disabling its ability to generate meaningful images. Finally, we propose the use of Nightshade and similar tools as a last defense for content creators against web scrapers that ignore opt-out/do-not-crawl directives, and discuss possible implications for model trainers and content creators.

==> plots/advance/data/bleed-through-concept-graph.txt <==
# 100	200	300
2.0	0.89	0.73	0.75
3.0	0.17	0.11	0.08
4.0	0.07	0.06	0.02
5.0	0.04	0.01	0.03
400	0.02	0.02	0.01
500	0.03	0.01	0.01

==> plots/advance/data/number-poison-needed.txt <==
# ldmcc	sdv2	
5000	100
10000	300
25000	500
50000	1100
75000	1300
100000	1600

==> plots/advance/data/poison-number-adv-human.txt <==
# ldmcc	sdv2	
0	0.90	0.92
25	0.89	0.69
50	0.83	0.20
100	0.69	0.10
200	0.26	0.04
300	0.20	0.04

==> plots/advance/data/poison-number-adv.txt <==
# ldmcc	sdv2	
0	0.92	0.92
25	0.92	0.74
50	0.90	0.27
100	0.85	0.15
200	0.49	0.04
300	0.38	0.01

==> plots/advance/data/poison-number-cont-adv-human.txt <==
# baseline	sdv2	sdxl	dfd
0	0.94	0.95	0.98	0.95
25	0.94	0.80	0.74	0.72
50	0.90	0.30	0.23	0.32
100	0.73	0.18	0.15	0.13
200	0.60	0.09	0.04	0.05
300	0.51	0.04	0.03	0.06

==> plots/advance/data/poison-number-cont-adv.txt <==
# baseline	sdv2	sdxl	dfd
0	0.95	0.95	0.98	0.95
25	0.94	0.84	0.80	0.75
50	0.90	0.34	0.29	0.39
100	0.79	0.20	0.18	0.17
200	0.73	0.13	0.09	0.10
300	0.63	0.09	0.04	0.03

==> plots/advance/data/poison-persistency.txt <==
# 200 	300 	500
0	0.13	0.09	0.03
50000	0.43	0.21	0.09
100000	0.63	0.34	0.13
150000	0.86	0.43	0.15
200000	0.89	0.47	0.16

==> plots/advance/data/poison-quality.txt <==
# sdxl	sdv2	dfd
0	0.89	0.73	0.75
25	0.62	0.53	0.55
50	0.20	0.13	0.19
100	0.14	0.11	0.08
200	0.07	0.06	0.02
300	0.04	0.01	0.03


==> plots/simple/data/bleed-through-clip.txt <==
# x y 
0.022	0.12
0.034	0.10
0.031	0.04
0.039	0.06
0.046	0.13
0.051	0.10
0.066	0.21
0.072	0.27
0.077	0.15
0.076	0.22
0.096	0.23
0.102	0.12
0.112	0.19
0.122	0.29
0.132	0.25
0.138	0.34
0.162	0.33
0.172	0.38

==> plots/simple/data/clean-data-number.txt <==
# 500 	750 	1000
25000	0.33	0.28	0.13
50000	0.38	0.30	0.12
75000	0.36	0.31	0.17
100000	0.42	0.32	0.16
125000	0.41	0.35	0.166

==> plots/simple/data/poison-number-from-scratch.txt <==
# ldmcc	sdv2
0	0.92	0.90
100	0.85	0.69
250	0.40	0.23
500	0.24	0.12
750	0.11	0.05
1000	0.08	0.02

==> plots/simple/data/poison-number-human.txt <==
# ldmcc	sdv2	sdxl	dfd
0	0.94	0.96	0.93
100	0.70	0.71	0.78
250	0.49	0.59	0.63
500	0.29	0.34	0.31
750	0.12	0.19	0.15
1000	0.02	0.03	0.10

==> plots/simple/data/poison-number-style.txt <==
# ldmcc	sdv2	sdxl	dfd
0	0.92	0.95	0.98	0.95
250	0.81	0.73	0.62	0.68
500	0.49	0.50	0.38	0.32
750	0.28	0.20	0.30	0.21
1000	0.23	0.17	0.12	0.16

==> plots/simple/data/poison-number-style_vs_object.txt <==
# ldm_object	ldm_style
0	0.94	0.90
100	0.89	0.79
250	0.47	0.32
500	0.29	0.19
750	0.13	0.09
1000	0.09	0.06

==> plots/simple/data/poison-number.txt <==
# ldmcc	sdv2	sdxl	dfd
0	0.95	0.98	0.95
100	0.81	0.79	0.79
250	0.73	0.62	0.68
500	0.43	0.38	0.29
750	0.20	0.25	0.21
1000	0.12	0.09	0.11

==> plots/simple/data/poison-quality-style_vs_object.txt <==
# sdxl_object	sdxl_style


==> plots/simple/data/poison-sparsity-adjusted.txt <==
0.01316666666666	0.99
0.19603333333333	0.863
0.17666666666666	0.892
0.38736666666666	0.772
0.06535	0.891
0.28969999999999996	0.757
0.31095	0.781
0.14681666666666002	0.891
0.05065	0.933
0.09016666666666	0.877
0.12128333333333	0.899
0.03255	0.969
0.23754999999999	0.859
0.08623333333333	0.943
0.0164	0.958

==> plots/simple/data/poison-sparsity.txt <==
0.01316666666666	0.99
0.03781666666666	0.863
0.07894999999999	0.892
0.04578333333333	0.772
0.06535	0.891
0.053899999999999997	0.757
0.17985	0.781
0.14165	0.891
0.0038666666666666667	0.933
0.052149999999989996	0.877
0.09623333333332999	0.899
0.03255	0.969
0.09563333333332999	0.859
0.01098333333333	0.943
0.0164	0.958

==> plots/simple/data/simple-persistency.txt <==
# 500 	750 	1000
0	0.38	0.30	0.12
50000	0.63	0.48	0.21
100000	0.71	0.52	0.24
150000	0.78	0.56	0.31
200000	0.80	0.60	0.33
